Zeros of Gaussian Weyl-Heisenberg functions and hyperuniformity of charge

We study Gaussian random functions on the complex plane whose stochastics are invariant under the Weyl-Heisenberg group (twisted stationarity). The theory is modeled on translation invariant Gaussian entire functions, but allows for non-analytic examples, in which case winding numbers can be either positive or negative. We calculate the first intensity of zero sets of such functions, both when considered as points on the plane, or as charges according to their phase winding. In the latter case, charges are shown to be in a certain average equilibrium independently of the particular covariance structure (universal screening). We investigate the corresponding fluctuations, and show that in many cases they are suppressed at large scales (hyperuniformity). This means that universal screening is empirically observable at large scales. We also derive an asymptotic expression for the charge variance. As a main application, we obtain statistics for the zero sets of the short-time Fourier transform of complex white noise with general windows, and also prove the following uncertainty principle: the expected number of zeros per unit area is minimized, among all window functions, exactly by generalized Gaussians. Further applications include poly-entire functions such as covariant derivatives of Gaussian entire functions.

==> lmnegadap.dat <==
 x y
 101 25
 712 50
 453 52
 3 173
 59 178
 346 189
 830 205
 173 264
 834 349
 923 356
 540 357
 87 412
 457 415
 318 507
 838 534
 566 594
 246 607
 55 661
 455 748
 153 757
 353 765
 905 839
 228 875
 84 891




==> lmposadap.dat <==
 x y
 573 11
 621 12
 195 21
 11 33
 346 36
 885 41
 803 64
 966 80
 271 88
 394 114
 226 119
 732 133
 154 136
 589 137
 636 144
 74 148
 530 170
 35 174
 999 179
 453 189
 69 208
 250 233
 476 247
 372 262
 920 268
 130 274
 997 287
 821 294
 822 298
 288 302
 188 308
 2 318
 721 334
 660 354
 895 356
 344 375
 520 380
 156 422
 736 424
 597 426
 837 451
 681 469
 393 480
 913 490
 515 497
 204 516
 451 551
 149 564
 685 566
 79 580
 979 584
 256 594
 927 603
 410 620
 748 622
 183 644
 348 658
 260 669
 478 670
 863 681
 96 682
 782 698
 260 744
 396 761
 553 770
 45 781
 185 784
 802 784
 632 792
 120 815
 718 820
 765 853
 639 855
 579 875
 303 876
 17 887
 978 898
 395 910
 148 928
 499 948
 751 957
 620 988
 3 1003
 950 1012
 314 1015



